The Valence and Inner Shell Ionization Properties of Sr I - III by Non-Thermal Electrons in Kilonovae

The presence of strontium (Z = 38) was identified from spectra of the first multi-messenger kilonova transient, AT2017gfo, with the evolution of its spectral signature indicating a rapidly changing ionization balance. Interpretation of spectra at later times requires a more detailed understanding of recombination and ionization processes, including ionization by `non-thermal' electrons produced by beta decay. Published measurements of the ionization cross sections of Sr I and Sr II show complex structures likely arising from excitation autoionization. Using the Flexible Atomic Code we report calculations of the valence and inner shell ionization cross sections for Sr I, Sr II, and Sr III, and recover similar structures in the ionization cross sections. Though no measurements exist for Sr III, the calculations suggest negligible contributions from excitation autoionization. These new data are incorporated into Spencer-Fano models of non-thermal electron degradation and coupled to an ionization balance solver. The effects of excitation autoionization, treated as excitation with the additional production of an Auger electron, on the degradation spectra of non-thermal are explored. Calculations at both level- and configuration-average resolution return ion fractions that agree within 5-20%. The calculations probe the impact of including final-charge-state-resolved branching ratios for inner shell ionization which result in multi-ionization events from successive Auger cascades. Omission of these branching ratios is shown to have large impacts on the ionization balance. The calculated cross sections will be provided on Zenodo.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



